A Multifaceted Look at Starlink Performance

In recent years, Low-Earth Orbit (LEO) mega-constellations have emerged as a promising network technology and have ushered in a new era for democratizing Internet access. The Starlink network from SpaceX stands out as the only consumer-facing LEO network with over 2M+ customers and more than 4000 operational satellites. In this paper, we conduct the first-of-its-kind extensive multi-faceted analysis of Starlink network performance leveraging several measurement sources. First, based on 19.2M crowdsourced M-Lab speed test measurements from 34 countries since 2021, we analyze Starlink global performance relative to terrestrial cellular networks. Second, we examine Starlink's ability to support real-time web-based latency and bandwidth-critical applications by analyzing the performance of (i) Zoom video conferencing, and (ii) Luna cloud gaming, comparing it to 5G and terrestrial fiber. Third, we orchestrate targeted measurements from Starlink-enabled RIPE Atlas probes to shed light on the last-mile Starlink access and other factors affecting its performance globally. Finally, we conduct controlled experiments from Starlink dishes in two countries and analyze the impact of globally synchronized "15-second reconfiguration intervals" of the links that cause substantial latency and throughput variations. Our unique analysis provides revealing insights on global Starlink functionality and paints the most comprehensive picture of the LEO network's operation to date.

==> figures/data/zoom_metrics_stl.csv <==
[
  {
    "label": "owd_ms_ul",
    "mean": 52.367805975934985,
    "iqr": 14.479,
    "cilo": 50.72547076582527,
    "cihi": 50.73652923417473,
    "whishi": 80.075,
    "whislo": 22.16,
    "fliers": [],
    "q1": 43.878,
    "med": 50.731,
    "q3": 58.357,
    "stddev": 14.114631180260329,
    "min": 0.323,
    "max": 447.198
  },
  {
    "label": "owd_ms_dl",
    "mean": 34.97697029107112,
    "iqr": 13.102,
    "cilo": 33.557942074259174,
    "cihi": 33.56805792574083,
    "whishi": 60.339,
    "whislo": 14.271,
    "fliers": [],
    "q1": 27.584,
    "med": 33.563,
    "q3": 40.686,
    "stddev": 10.752054923600518,
    "min": 14.271,
    "max": 562.083
  },
  {
    "label": "tput_total_mbps_ul",
    "mean": 1.1068484436831632,
    "iqr": 0.11261600000000005,
    "cilo": 1.1037933116765182,
    "cihi": 1.1047026883234816,
    "whishi": 1.32592,
    "whislo": 0.87568,
    "fliers": [],
    "q1": 1.044408,
    "med": 1.104248,
    "q3": 1.157024,
    "stddev": 0.1458492167154787,
    "min": 0.0,
    "max": 1.658256
  },
  {
    "label": "tput_total_mbps_dl",
    "mean": 0.9277292832739226,
    "iqr": 0.07283200000000001,
    "cilo": 0.9438179400087393,
    "cihi": 0.9444060599912606,
    "whishi": 1.083056,
    "whislo": 0.792624,
    "fliers": [],
    "q1": 0.90184,
    "med": 0.944112,
    "q3": 0.974672,
    "stddev": 0.08957017526410838,
    "min": 0.06256,
    "max": 2.021984
  },
  {
    "label": "tput_video_mbps_ul",
    "mean": 0.9600894643766491,
    "iqr": 0.07192799999999999,
    "cilo": 0.9801895899185605,
    "cihi": 0.9807704100814395,
    "whishi": 1.118496,
    "whislo": 0.831696,
    "fliers": [],
    "q1": 0.939584,
    "med": 0.98048,
    "q3": 1.011512,
    "stddev": 0.09309783509956833,
    "min": 0.0,
    "max": 1.247968
  },
  {
    "label": "tput_video_mbps_dl",
    "mean": 0.9246421050877275,
    "iqr": 0.07203999999999999,
    "cilo": 0.9427331377173437,
    "cihi": 0.9433148622826563,
    "whishi": 1.080888,
    "whislo": 0.793032,
    "fliers": [],
    "q1": 0.90108,
    "med": 0.943024,
    "q3": 0.97312,
    "stddev": 0.08454137242924353,
    "min": 0.06256,
    "max": 1.15576
  },
  {
    "label": "tput_fec_mbps_ul",
    "mean": 0.1467589793065136,
    "iqr": 0.016375999999999988,
    "cilo": 0.11786988172208802,
    "cihi": 0.11800211827791197,
    "whishi": 0.150928,
    "whislo": 0.085912,
    "fliers": [],
    "q1": 0.110448,
    "med": 0.117936,
    "q3": 0.126824,
    "stddev": 0.09920336607107755,
    "min": 0.0,
    "max": 0.485256
  },
  {
    "label": "tput_fec_mbps_dl",
    "mean": 0.004059297297297297,
    "iqr": 0.0,
    "cilo": 0.0,
    "cihi": 0.0,
    "whishi": 0.0,
    "whislo": 0.0,
    "fliers": [],
    "q1": 0.0,
    "med": 0.0,
    "q3": 0.0,
    "stddev": 0.03191223829029189,
    "min": 0.0,
    "max": 1.11824
  },
  {
    "label": "gput_total_mbps_ul",
    "mean": 0.9581799809268091,
    "iqr": 0.07089599999999996,
    "cilo": 0.9792017566297724,
    "cihi": 0.9797742433702277,
    "whishi": 1.116176,
    "whislo": 0.832744,
    "fliers": [],
    "q1": 0.939064,
    "med": 0.979488,
    "q3": 1.00996,
    "stddev": 0.09511375903011053,
    "min": 0.0,
    "max": 1.232848
  },
  {
    "label": "gput_total_mbps_dl",
    "mean": 1.002198017869543,
    "iqr": 0.13893600000000006,
    "cilo": 0.9840070443905728,
    "cihi": 0.9851289556094271,
    "whishi": 1.280104,
    "whislo": 0.724456,
    "fliers": [],
    "q1": 0.932784,
    "med": 0.984568,
    "q3": 1.07172,
    "stddev": 0.13988080657570653,
    "min": 0.0,
    "max": 1.708496
  },
  {
    "label": "gput_video_mbps_ul",
    "mean": 0.9581799809268091,
    "iqr": 0.07089599999999996,
    "cilo": 0.9792017566297724,
    "cihi": 0.9797742433702277,
    "whishi": 1.116176,
    "whislo": 0.832744,
    "fliers": [],
    "q1": 0.939064,
    "med": 0.979488,
    "q3": 1.00996,
    "stddev": 0.09511375903011053,
    "min": 0.0,
    "max": 1.232848
  },
  {
    "label": "gput_video_mbps_dl",
    "mean": 0.9243268159807417,
    "iqr": 0.07145600000000008,
    "cilo": 0.9434954956236884,
    "cihi": 0.9440725043763115,
    "whishi": 1.08024,
    "whislo": 0.795048,
    "fliers": [],
    "q1": 0.902056,
    "med": 0.943784,
    "q3": 0.973512,
    "stddev": 0.08734752762595728,
    "min": 0.0,
    "max": 1.300728
  },
  {
    "label": "gput_fec_mbps_ul",
    "fliers": [],
    "mean": NaN,
    "med": NaN,
    "q1": NaN,
    "q3": NaN,
    "iqr": NaN,
    "cilo": NaN,
    "cihi": NaN,
    "whislo": NaN,
    "whishi": NaN,
    "stddev": NaN,
    "min": NaN,
    "max": NaN
  },
  {
    "label": "gput_fec_mbps_dl",
    "mean": 0.0780156686610083,
    "iqr": 0.116384,
    "cilo": -0.0004703373435847106,
    "cihi": 0.0004703373435847106,
    "whishi": 0.290848,
    "whislo": 0.0,
    "fliers": [],
    "q1": 0.0,
    "med": 0.0,
    "q3": 0.116384,
    "stddev": 0.10417966797251627,
    "min": 0.0,
    "max": 0.737896
  },
  {
    "label": "fps_ul",
    "mean": 27.34733041500069,
    "iqr": 1.0,
    "cilo": 26.999220983242044,
    "cihi": 27.000779016757956,
    "whishi": 29,
    "whislo": 26,
    "fliers": [],
    "q1": 27.0,
    "med": 27.0,
    "q3": 28.0,
    "stddev": 1.010768372937605,
    "min": 1,
    "max": 37
  },
  {
    "label": "fps_dl",
    "mean": 25.195282714054926,
    "iqr": 2.0,
    "cilo": 26.99862296594582,
    "cihi": 27.00137703405418,
    "whishi": 31,
    "whislo": 23,
    "fliers": [],
    "q1": 26.0,
    "med": 27.0,
    "q3": 28.0,
    "stddev": 4.8949642051853495,
    "min": 1,
    "max": 43
  },
  {
    "label": "jitter_ms_ul",
    "mean": 101.71660594345444,
    "iqr": 3.093,
    "cilo": 19.148590501167643,
    "cihi": 19.153409498832357,
    "whishi": 25.437,
    "whislo": 13.066,
    "fliers": [],
    "q1": 17.705,
    "med": 19.151,
    "q3": 20.798,
    "stddev": 11251.762372649495,
    "min": 0.0,
    "max": 2982600.0
  },
  {
    "label": "jitter_ms_dl",
    "mean": 146.18603543333316,
    "iqr": 2.911999999999999,
    "cilo": 17.590995038417116,
    "cihi": 17.595004961582884,
    "whishi": 23.436,
    "whislo": 11.79,
    "fliers": [],
    "q1": 16.157,
    "med": 17.593,
    "q3": 19.069,
    "stddev": 14063.650038667372,
    "min": 0.0,
    "max": 2982600.0
  }
]

==> figures/data/zoom_metrics_ter.csv <==
[
  {
    "label": "owd_ms_ul",
    "mean": 27.083316835991848,
    "iqr": 10.312000000000001,
    "cilo": 27.138767077825747,
    "cihi": 27.147232922174254,
    "whishi": 45.75,
    "whislo": 13.26,
    "fliers": [],
    "q1": 19.97,
    "med": 27.143,
    "q3": 30.282,
    "stddev": 7.488681465937836,
    "min": 13.26,
    "max": 90.683
  },
  {
    "label": "owd_ms_dl",
    "mean": 31.64477769450287,
    "iqr": 8.794,
    "cilo": 31.40135582885232,
    "cihi": 31.40864417114768,
    "whishi": 48.438,
    "whislo": 18.115,
    "fliers": [],
    "q1": 26.453,
    "med": 31.405,
    "q3": 35.247,
    "stddev": 7.175429882339694,
    "min": 18.115,
    "max": 134.2
  },
  {
    "label": "tput_total_mbps_ul",
    "mean": 0.9608936641822138,
    "iqr": 0.07679999999999998,
    "cilo": 0.9798570744194839,
    "cihi": 0.980526925580516,
    "whishi": 1.128032,
    "whislo": 0.821168,
    "fliers": [],
    "q1": 0.936312,
    "med": 0.980192,
    "q3": 1.013112,
    "stddev": 0.09529223676595244,
    "min": 0.179888,
    "max": 1.477792
  },
  {
    "label": "tput_total_mbps_dl",
    "mean": 0.9286123379473173,
    "iqr": 0.07423199999999996,
    "cilo": 0.9433802734935823,
    "cihi": 0.9440277265064176,
    "whishi": 1.085976,
    "whislo": 0.789112,
    "fliers": [],
    "q1": 0.900416,
    "med": 0.943704,
    "q3": 0.974648,
    "stddev": 0.07814574065035505,
    "min": 0.047432,
    "max": 1.394664
  },
  {
    "label": "tput_video_mbps_ul",
    "mean": 0.9591711835563169,
    "iqr": 0.07632000000000005,
    "cilo": 0.9793311677043621,
    "cihi": 0.9799968322956378,
    "whishi": 1.126048,
    "whislo": 0.821512,
    "fliers": [],
    "q1": 0.935768,
    "med": 0.979664,
    "q3": 1.012088,
    "stddev": 0.09331620290240306,
    "min": 0.179888,
    "max": 1.182152
  },
  {
    "label": "tput_video_mbps_dl",
    "mean": 0.9267599925929354,
    "iqr": 0.07389599999999996,
    "cilo": 0.9427817387929972,
    "cihi": 0.9434262612070029,
    "whishi": 1.084304,
    "whislo": 0.789,
    "fliers": [],
    "q1": 0.899776,
    "med": 0.943104,
    "q3": 0.973672,
    "stddev": 0.07549247574463616,
    "min": 0.047432,
    "max": 1.118504
  },
  {
    "label": "tput_fec_mbps_ul",
    "mean": 0.0023522129219876097,
    "iqr": 0.0,
    "cilo": 0.0,
    "cihi": 0.0,
    "whishi": 0.0,
    "whislo": 0.0,
    "fliers": [],
    "q1": 0.0,
    "med": 0.0,
    "q3": 0.0,
    "stddev": 0.02161321961845492,
    "min": 0.0,
    "max": 0.41484
  },
  {
    "label": "tput_fec_mbps_dl",
    "mean": 0.0025246079878856716,
    "iqr": 0.0,
    "cilo": 0.0,
    "cihi": 0.0,
    "whishi": 0.0,
    "whislo": 0.0,
    "fliers": [],
    "q1": 0.0,
    "med": 0.0,
    "q3": 0.0,
    "stddev": 0.02264211599121471,
    "min": 0.0,
    "max": 0.359408
  },
  {
    "label": "gput_total_mbps_ul",
    "mean": 0.9600618863941484,
    "iqr": 0.07307999999999992,
    "cilo": 0.9796172973772902,
    "cihi": 0.9802547026227099,
    "whishi": 1.121456,
    "whislo": 0.829608,
    "fliers": [],
    "q1": 0.939024,
    "med": 0.979936,
    "q3": 1.012104,
    "stddev": 0.09241354698994851,
    "min": 0.097768,
    "max": 1.1742
  },
  {
    "label": "gput_total_mbps_dl",
    "mean": 0.9277418260265727,
    "iqr": 0.07045599999999996,
    "cilo": 0.9434527406679578,
    "cihi": 0.9440672593320423,
    "whishi": 1.077848,
    "whislo": 0.797656,
    "fliers": [],
    "q1": 0.903216,
    "med": 0.94376,
    "q3": 0.973672,
    "stddev": 0.07411925789408312,
    "min": 0.179752,
    "max": 1.091088
  },
  {
    "label": "gput_video_mbps_ul",
    "mean": 0.9600618863941484,
    "iqr": 0.07307999999999992,
    "cilo": 0.9796172973772902,
    "cihi": 0.9802547026227099,
    "whishi": 1.121456,
    "whislo": 0.829608,
    "fliers": [],
    "q1": 0.939024,
    "med": 0.979936,
    "q3": 1.012104,
    "stddev": 0.09241354698994851,
    "min": 0.097768,
    "max": 1.1742
  },
  {
    "label": "gput_video_mbps_dl",
    "mean": 0.9277418260265727,
    "iqr": 0.07045599999999996,
    "cilo": 0.9434527406679578,
    "cihi": 0.9440672593320423,
    "whishi": 1.077848,
    "whislo": 0.797656,
    "fliers": [],
    "q1": 0.903216,
    "med": 0.94376,
    "q3": 0.973672,
    "stddev": 0.07411925789408312,
    "min": 0.179752,
    "max": 1.091088
  },
  {
    "label": "gput_fec_mbps_ul",
    "fliers": [],
    "mean": NaN,
    "med": NaN,
    "q1": NaN,
    "q3": NaN,
    "iqr": NaN,
    "cilo": NaN,
    "cihi": NaN,
    "whislo": NaN,
    "whishi": NaN,
    "stddev": NaN,
    "min": NaN,
    "max": NaN
  },
  {
    "label": "gput_fec_mbps_dl",
    "fliers": [],
    "mean": NaN,
    "med": NaN,
    "q1": NaN,
    "q3": NaN,
    "iqr": NaN,
    "cilo": NaN,
    "cihi": NaN,
    "whislo": NaN,
    "whishi": NaN,
    "stddev": NaN,
    "min": NaN,
    "max": NaN
  },
  {
    "label": "fps_ul",
    "mean": 27.41429254746231,
    "iqr": 1.0,
    "cilo": 26.999159259494256,
    "cihi": 27.000840740505744,
    "whishi": 29,
    "whislo": 26,
    "fliers": [],
    "q1": 27.0,
    "med": 27.0,
    "q3": 28.0,
    "stddev": 0.8786796573056654,
    "min": 1,
    "max": 30
  },
  {
    "label": "fps_dl",
    "mean": 27.425818262528797,
    "iqr": 1.0,
    "cilo": 26.999159261664097,
    "cihi": 27.000840738335903,
    "whishi": 29,
    "whislo": 26,
    "fliers": [],
    "q1": 27.0,
    "med": 27.0,
    "q3": 28.0,
    "stddev": 0.8736164740670113,
    "min": 1,
    "max": 30
  },
  {
    "label": "jitter_ms_ul",
    "mean": 18.215255423384125,
    "iqr": 2.488000000000003,
    "cilo": 18.172908237621712,
    "cihi": 18.17709176237829,
    "whishi": 23.175,
    "whislo": 13.223,
    "fliers": [],
    "q1": 16.955,
    "med": 18.175,
    "q3": 19.443,
    "stddev": 1.8435310255680197,
    "min": 0.0,
    "max": 27.738
  },
  {
    "label": "jitter_ms_dl",
    "mean": 100.04790361664897,
    "iqr": 2.468,
    "cilo": 17.895925057786986,
    "cihi": 17.900074942213013,
    "whishi": 22.854,
    "whislo": 12.983,
    "fliers": [],
    "q1": 16.685,
    "med": 17.898,
    "q3": 19.153,
    "stddev": 11242.486501939438,
    "min": 0.0,
    "max": 2982600.0
  }
]
